Analytic Performance Modeling and Analysis of Detailed Neuron Simulations

Big science initiatives are trying to reconstruct and model the brain by attempting to simulate brain tissue at larger scales and with increasingly more biological detail than previously thought possible. The exponential growth of parallel computer performance has been supporting these developments, and at the same time maintainers of neuroscientific simulation code have strived to optimally and efficiently exploit new hardware features. Current state of the art software for the simulation of biological networks has so far been developed using performance engineering practices, but a thorough analysis and modeling of the computational and performance characteristics, especially in the case of morphologically detailed neuron simulations, is lacking. Other computational sciences have successfully used analytic performance engineering and modeling methods to gain insight on the computational properties of simulation kernels, aid developers in performance optimizations and eventually drive co-design efforts, but to our knowledge a model-based performance analysis of neuron simulations has not yet been conducted. We present a detailed study of the shared-memory performance of morphologically detailed neuron simulations based on the Execution-Cache-Memory (ECM) performance model. We demonstrate that this model can deliver accurate predictions of the runtime of almost all the kernels that constitute the neuron models under investigation. The gained insight is used to identify the main governing mechanisms underlying performance bottlenecks in the simulation. The implications of this analysis on the optimization of neural simulation software and eventually co-design of future hardware architectures are discussed. In this sense, our work represents a valuable conceptual and quantitative contribution to understanding the performance properties of biological networks simulations.

==> figures/validation/pie-chart-data.txt <==
spike_delivery 4499277125.0
DetAMPANMDA_EMS_current 16604288125.0
DetGABAAB_EMS_current 4375122000.0
Ih_current 3402171875.0
Im_current 3072340125.0
NaTs2_t_current 3227546000.0
SKv3_1_current 3056439250.0
linalg 4214769000.0
DetAMPANMDA_EMS_state 7769801750.0
DetGABAAB_EMS_state 1924750000.0
Ih_state 2859880625.0
Im_state 1693698125.0
NaTs2_t_state 3127436000.0
SKv3_1_state 1190247500.0

